Energy Efficient Robust Beamforming and Cooperative Jamming Design for IRS-Assisted MISO Networks

Energy-efficient design and secure communications are of crucial importance in wireless communication networks. However, the energy efficiency achieved by using physical layer security can be limited by the channel conditions. In order to tackle this problem, an intelligent reflecting surface (IRS) assisted multiple input single output (MISO) network with independent cooperative jamming is studied. The energy efficiency is maximized by jointly designing the transmit and jamming beamforming and IRS phase-shift matrix under both the perfect channel state information (CSI) and the imperfect CSI. In order to tackle the challenging non-convex fractional problems, an algorithm based on semidefinite programming (SDP) relaxation is proposed for solving energy efficiency maximization problem under the perfect CSI case while an alternate optimization algorithm based on $\mathcal{S}$-procedure is used for solving the problem under the imperfect CSI case. Simulation results demonstrate that the proposed design outperforms the benchmark schemes in term of energy efficiency. Moreover, the tradeoff between energy efficiency and the secrecy rate is found in the IRS-assisted MISO network. Furthermore, it is shown that IRS can help improve energy efficiency even with the uncertainty of the CSI.

==> related_conference_information.txt <==
This paper will present in part at the IEEE International Conference on Communications (ICC), June, 2020 as follow:
Q. Wang, F. Zhou, R. Q. Hu and Y. Qian, "Energy-Efficient Beamforming and Cooperative Jamming in IRS-Assisted MISO Networks," ICC 2020 - 2020 IEEE International Conference on Communications (ICC), Dublin, Ireland, 2020, pp. 1-7, doi: 10.1109/ICC40277.2020.9149104. 
